Transverse Parton Distribution and Fragmentation Functions at NNLO: the Quark Case

We revisit the calculation of perturbative quark transverse momentum dependent parton distribution functions and fragmentation functions using the exponential regulator for rapidity divergences. We show that the exponential regulator provides a consistent framework for the calculation of various ingredients in transverse momentum dependent factorization. Compared to existing regulators in the literature, the exponential regulator has a couple of advantages which we explain in detail. As a result, the calculation is greatly simplified and we are able to obtain the next-to-next-to-leading order results up to $\mathcal{O}(\epsilon^2)$ in dimensional regularization. These terms are necessary for a higher order calculation which is made possible with the simplification brought by the new regulator. As a by-product, we have obtained the two-loop quark jet function for the Energy-Energy Correlator in the back-to-back limit, which is the last missing ingredient for its N$^3$LL resummation.

==> code/README.txt <==
The 4 Mathematica files TMDPDFbare.m, TMDPDFMatching.m, TMDFFbare.m and TMDFFMatching.m contain the main results of the paper.

Most symbols in the files should be self-explanatory. We list them in the following, with references to the corresponding definitions in the paper when necessary:

Bbareqi0, Bbareqi1, Bbareqi2: bare partonic quark TMDPDFs $\mathcal{B}_{q/i}$ before zero-bin subtraction, with i = q, g, q', \bar{q}

Iqi0, Iqi1, Iqi2: coefficient functions for the quark TMDPDFs as in Eq. (2.39), with i = q, g, q', \bar{q}

Fbareiq0, Fbareiq1, Fbareiq2: bare partonic quark TMDFFs $\mathcal{F}_{i/q}$ in the parton frame before zero-bin subtraction, with i = q, g, q', bar{q}

Ciq0, Ciq1, Ciq2: coefficient functions for the quark TMDFFs as in Eq. (2.48), with i = q, g, q', \bar{q}

CF, CA, TF, Nf: color factors

ep: $\epsilon$ of dimensional regularization

Lp: $L_\perp$ in Eq. (2.38)
LQ: $L_Q$ in Eqs. (2.38) and (2.49)
Lv: $L_\nu$ defined below Eq. (3.9)

delta[1-x]: delta function of $1-x$
plusD[n, 1-x]: plus distribution of $ln^n(1-x)/(1-x)$

